Stochastic Order Redshift Technique (SORT): a simple, efficient and robust method to improve cosmological redshift measurements

We present a simple, efficient and robust approach to improve cosmological redshift measurements. The method is based on the presence of a reference sample for which a precise redshift number distribution (dN/dz) can be obtained for different pencil-beam-like sub-volumes within the original survey. For each sub-volume we then impose: (i) that the redshift number distribution of the uncertain redshift measurements matches the reference dN/dz corrected by their selection functions; and (ii) the rank order in redshift of the original ensemble of uncertain measurements is preserved. The latter step is motivated by the fact that random variables drawn from Gaussian probability density functions (PDFs) of different means and arbitrarily large standard deviations satisfy stochastic ordering. We then repeat this simple algorithm for multiple arbitrary pencil-beam-like overlapping sub-volumes; in this manner, each uncertain measurement has multiple (non-independent) "recovered" redshifts which can be used to estimate a new redshift PDF. We refer to this method as the Stochastic Order Redshift Technique (SORT). We have used a state-of-the-art N-body simulation to test the performance of SORT under simple assumptions and found that it can improve the quality of cosmological redshifts in an efficient and robust manner. Particularly, SORT redshifts are able to recover the distinctive features of the 'cosmic web' and can provide unbiased measurement of the two-point correlation function on scales > 4 Mpc/h. Given its simplicity, we envision that a method like SORT can be incorporated into more sophisticated algorithms aimed to exploit the full potential of large extragalactic photometric surveys.

==> abstract.txt <==
We present a simple, efficient and robust approach to improve
cosmological redshift measurements. The method is based on the
presence of a reference sample for which a precise redshift
number distribution (dN/dz) can be obtained for different
pencil-beam-like sub-volumes within the original survey. For each
sub-volume we then impose: (i) that the redshift number
distribution of the uncertain redshift measurements matches the
reference dN/dz corrected by their selection functions; and (ii)
the rank order in redshift of the original ensemble of uncertain
measurements is preserved. The latter step is motivated by the
fact that random variables drawn from Gaussian probability
density functions (PDFs) of different means and arbitrarily large
standard deviations satisfy stochastic ordering. We then repeat
this simple algorithm for multiple arbitrary pencil-beam-like
overlapping sub-volumes; in this manner, each uncertain
measurement has multiple (non-independent) "recovered" redshifts
which can be used to estimate a new redshift PDF. We refer to
this method as the Stochastic Order Redshift Technique (SORT). We
have used a state-of-the-art N-body simulation to test the
performance of SORT under simple assumptions and found that it
can improve the quality of cosmological redshifts in an efficient
and robust manner. Particularly, SORT redshifts
(z<sub>sort</sub>) are able to recover the distinctive features
of the 'cosmic web' and can provide unbiased measurement of the
two-point correlation function on scales ≥ 4 Mpc/h. Given its
simplicity, we envision that a method like SORT can be
incorporated into more sophisticated algorithms aimed to exploit
the full potential of large extragalactic photometric surveys.

